Beyond Fully-Connected Layers with Quaternions: Parameterization of Hypercomplex Multiplications with $1/n$ Parameters

Recent works have demonstrated reasonable success of representation learning in hypercomplex space. Specifically, "fully-connected layers with Quaternions" (4D hypercomplex numbers), which replace real-valued matrix multiplications in fully-connected layers with Hamilton products of Quaternions, both enjoy parameter savings with only 1/4 learnable parameters and achieve comparable performance in various applications. However, one key caveat is that hypercomplex space only exists at very few predefined dimensions (4D, 8D, and 16D). This restricts the flexibility of models that leverage hypercomplex multiplications. To this end, we propose parameterizing hypercomplex multiplications, allowing models to learn multiplication rules from data regardless of whether such rules are predefined. As a result, our method not only subsumes the Hamilton product, but also learns to operate on any arbitrary nD hypercomplex space, providing more architectural flexibility using arbitrarily $1/n$ learnable parameters compared with the fully-connected layer counterpart. Experiments of applications to the LSTM and Transformer models on natural language inference, machine translation, text style transfer, and subject verb agreement demonstrate architectural flexibility and effectiveness of the proposed approach.

==> rebuttal.txt <==
Overall Response to All the Reviewers:


We would like to thank all the reviewers for the positive assessment and insightful comments. We have revised our paper based on the comments and provided the individual response to each reviewer. 




Response to Reviewer5:

Thank you for the positive assessment and insightful comments.

### On the Suggested Simple Task of Learning a Single Rotation of an Object in a 3D Space 
We performed experiments to learn such a rotation using the PHM layer. Using a 3D rotation matrix $\mathbf{W}$, we created an artificial dataset {($\mathbf{x}_i$, $\mathbf{y}_i$)} where $\mathbf{y}_i$ is generated via 3D rotation of the input: $\mathbf{y}_i = \mathbf{W} \mathbf{x}_i$. As shown in Figure 2 of the revised supplementary materials, the loss converges to zero. This empirical result shows that the PHM layer can learn a single rotation of an object in 3D space. We have added Section 4 in the supplementary materials to include such results.


### On Quantisation for Finding Pure Complex/Quaternion/Octonion/Sedenion Matrices
This is a very smart idea. The deep learning framework requires real-valued parameters to compute gradients during model training. Our experiments on artificial datasets show that PHM can learn to recover complex/Quaternion/Octonion/Sedenion matrices with real values (in the $\mathbf{A}$ matrices) very close to -1, 0, 1. For example, our learned values -1.00000000e+00, -5.18326004e-08, 9.99999881e-01 can be easily rounded to -1, 0, 1, respectively. Therefore, even simple rounding operations can also lead to ideal discretization for PHM to precisely recover hypercomplex multiplication rules.


### On Including the Number of Parameters in Different Tables
Thank you for the suggestions. We have revised the paper and included the #Params column in Table 1, 2, 4, 5.













Response to Reviewer1:

Thank you for the positive assessment and insightful comments.

### On Practical Benefits of Our Proposed Method
We would like to note that Quaternion representations have already been employed on real-world tasks, such as machine translation (Parcollet et al., 2018a; Tay et al., 2019), while enjoying 75% reduction in the parameter size due to the Hamilton product. Our contribution (PHM) is to generalize such representations and their multiplications; thus, PHM shares practical benefits of Quaternion representations, such as parameter savings, while allowing for architectural flexibility via its customizable hyperparameter $n$. Additionally, Table 2 has also demonstrated that our PHM-Transformer ($n=4$) outperforms Quaternion Transformer on 6 out of 7 machine translation tasks when their parameter savings are at the same level (75% saving). Thus, PHM’s more effective representations than Quaternion representations can also be considered as a practical benefit. 

While not within the scope of our paper (our contribution has to satisfy the requirement of generalizing hypercomplex multiplications, not purely reducing parameters), we believe that our paper naturally inspires future research on exploring more practical benefits of our proposed method. If you think that it is necessary, we would like to include more concluding thoughts in the paper to inspire future research.


### On the Term “Hypercomplex”
For hypercomplex spaces that only exist in $2^k$-D, our method parameterizes and generalizes their multiplications rules. Thus, the term “hypercomplex” has advantages of being self-explanatory for its relations to hypercomplex multiplications, but we are open to suggestions if a better naming exists :)


### On Interpretability of the Learning
Our experiments on artificial datasets show that PHM can learn to recover complex/Quaternion/Octonion/Sedenion multiplication rules (in the $\mathbf{A}$ matrices). Similarly, even for arbitrary dimensions where such rules are undefined, when we manually specify multiplication rules to generate artificial datasets, PHM can also learn from the dataset to recover such rules: the learned results are interpretable as those manually specified rules. 













Response to Reviewer3:

Thank you for the positive assessment and insightful comments.

### On “There Are Only a Few Cases where the Proposed Model Noticeably Outperforms the Quaternion Model”
When comparing models at the same parameter saving level (75% saving), Table 2 has shown that our PHM-Transformer ($n=4$) outperforms Quaternion Transformer on 6 out of 7 machine translation tasks, and Table 5 has shown that our PHM-Transformer ($n=4$) outperforms Quaternion Transformer on the subject verb agreement task. Therefore, Section 5.2 highlights that results of Table 2 “signifying that parameterization of hypercomplex multiplications by learning from data can be more effective than predefining Hamilton product rules mathematically”. 



### On Adding a Parameter Count Column to Each Table
Thank you for the suggestions. We have revised the paper and included the #Params column in Table 1, 2, 4, 5.



### On Intuition for Why Our Method is Effective
Thank you for considering providing this intuition as “not necessary”. 

Nonetheless, we still performed additional experiments on artificial datasets. First, we found that PHM can effectively learn predefined operations, such as a rotation in a 3D space. We have also added Section 4 in the revised supplementary materials to include such results. Second, our experiments on artificial datasets also show that PHM can learn to recover complex/Quaternion/Octonion/Sedenion multiplication rules (in the $\mathbf{A}$ matrices). Third, even for arbitrary dimensions where multiplication rules are undefined, when we manually specify multiplication rules to generate artificial datasets, PHM can still learn from the dataset to recover such rules. All these results suggest that PHM is both flexible and effective in learning different operations. Intuitively, the operations learned by PHM from data may be more effective than those predefined mathematical rules of hypercomplex spaces for the investigated tasks. 

